Overview of AuTexTification at IberLEF 2023: Detection and Attribution of Machine-Generated Text in Multiple Domains

This paper presents the overview of the AuTexTification shared task as part of the IberLEF 2023 Workshop in Iberian Languages Evaluation Forum, within the framework of the SEPLN 2023 conference. AuTexTification consists of two subtasks: for Subtask 1, participants had to determine whether a text is human-authored or has been generated by a large language model. For Subtask 2, participants had to attribute a machine-generated text to one of six different text generation models. Our AuTexTification 2023 dataset contains more than 160.000 texts across two languages (English and Spanish) and five domains (tweets, reviews, news, legal, and how-to articles). A total of 114 teams signed up to participate, of which 36 sent 175 runs, and 20 of them sent their working notes. In this overview, we present the AuTexTification dataset and task, the submitted participating systems, and the results.

==> plots_notes.txt <==
\documentclass[a4paper,11pt,twocolumn,twoside]{article}
\usepackage[final]{graphicx}
\usepackage{sepln_en}
\usepackage{fullname_esp}
\usepackage{xcolor}
\usepackage{hyperref}
\usepackage[utf8]{inputenc}
%\usepackage[spanish,es-nosectiondot, es-tabla, es-noindentfirst, es-nolists]{babel}

\input epsf

\usepackage{todonotes}
\newcommand{\areg}[1]{\todo[color=magenta]{\textbf{Areg}: #1}}
\newcommand{\jose}[1]{\todo[color=green]{\textbf{Jose}: #1}}
\newcommand{\mfs}[1]{\todo[color=orange]{\textbf{Marc}: #1}}
\newcommand{\paolo}[1]{\todo[color=pink]{\textbf{Paolo}: #1}}
\newcommand{\kico}[1]{\todo[color=blue]{\textbf{Kico}: #1}}
\newcommand{\berta}[1]{\todo[color=red]{\textbf{Berta}: #1}}


\setlength\titlebox{4in} %esto por defecto

%\title{Título completo del artículo centrado con Times New Roman negrita, tamaño 16}
%\title{Overview of the AuTexTification 2023 Shared Task: Multi-Domain Detection and Attribution of Machine-Generated Text}
%\title{Overview of the AuTexTification 2023 Shared Task: Detection and Attribution of Machine-Generated Text}
\title{Overview of the AuTexTification 2023 Shared Task: Detection and Attribution of Machine-Generated Text in Multiple Domains}
\author {\textbf{Areg Mikael Sarvazyan$^1$} \textbf{José Ángel González$^1$} \textbf{Marc Franco-Salvador$^1$}\\ \textbf{Francisco Rangel$^1$} \textbf{Berta Chulvi$^2$} \textbf{Paolo Rosso$^2$}\\
$^1$Symanto Research, Valencia, Spain\\
$^2$Universitat Politècnica de València, Valencia, Spain\\
\email{\{areg.sarvazyan, jose.gonzalez, marc.franco, francisco.rangel\}@symanto.com}\\
\email{berta.chulvi@upv.es} \email{prosso@dsic.upv.es}}

\seplntranstitle{Resumen de la tarea AuTexTification 2023:
Detección y Atribución de Texto Generado Automáticamente en Múltiples Dominios}

\seplnclave{Palabras, palabras, palabras en castellano...}

\seplnresumen{Resumen del artículo en castellano con una sangría a izquierda y
derecha de 1 cm, justificado por ambos lados, con tamaño de fuente
11.}


\seplnkey{Palabras, palabras, palabras en inglés...}

\seplnabstract{Resumen del artículo en inglés con una sangría a izquierda y
derecha de 1 cm, justificado por ambos lados, con tamaño de fuente
11.}

\firstpageno{1}


\begin{document}

% la siguiente instrucción sólo se debe usar si el abstract sobrescribe el texto
% la longitud variará según se necesite

%\setlength\titlebox{20cm} % se aumenta el tamaño del espacio reservado para datos de título


\label{firstpage} \maketitle

%\begin{abstract}
%Resumen del artículo con una sangría a izquierda y derecha de 0.32
%cm, justificado por ambos lados, con tamaño de fuente 11.
%
%\end{abstract}

% Estructura siguiendo DETESTS 2022: http://journal.sepln.org/sepln/ojs/ojs/index.php/pln/article/view/6442/3850

\section{Introduction}

\section{Background}

\section{Task Description}

\section{Dataset}


The word frequency distribution of the generated texts, for all the models, in both languages, follows a perfect Zipf distribution as every corpora comprised of human text. Analogously, the same happens with the Heaps' law, the number of unique words when increasing the text instances is similarly distributed between human and generated texts. This is an indicative of the quality of the texts in the dataset, suggesting that the generated texts are similar to human texts. 

Poner estadísticas del texto (longitud de palabras, nº de textos con menos de N palabras, etc.)

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/dataset/es_zipf_plot.pdf}
  \caption{\label{fig:es_zipf}Word frequency/Ranking distribution (Spanish).}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/dataset/en_zipf_plot.pdf}
  \caption{\label{fig:en_zipf}Word frequency/Ranking distribution (English).}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/dataset/es_heap_plot.pdf}
  \caption{\label{fig:es_heap}\#Unique words/\#Docs distribution (Spanish).}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/dataset/en_heap_plot.pdf}
  \caption{\label{fig:en_heapf}\#Unique words/\#Docs distribution (English).}
\end{figure}

\subsection{Building Process}

\begin{table*}[]
\centering
%\setlength\tabcolsep{3pt}
\begin{tabular}{lrrllll}
                                      & \multicolumn{3}{c}{\textbf{Spanish}}       & \multicolumn{3}{c}{\textbf{English}} \\
\multicolumn{1}{l|}{} &
  \multicolumn{1}{c}{\textbf{Gen}} &
  \multicolumn{1}{c}{\textbf{Hum}} &
  \multicolumn{1}{c|}{$\Sigma$} &
  \multicolumn{1}{c}{\textbf{Gen}} &
  \multicolumn{1}{c}{\textbf{Hum}} &
  \multicolumn{1}{c}{\textbf{$\Sigma$}} \\ \hline
\multicolumn{1}{l|}{\textbf{Legal}}   & 4846  & 4358  & \multicolumn{1}{l|}{9204}  & 5124       & 5244       & 10368      \\
\multicolumn{1}{l|}{\textbf{News}}    & 5514  & 5223  & \multicolumn{1}{l|}{10737} & 5464       & 5464       & 10928      \\
\multicolumn{1}{l|}{\textbf{Reviews}} & 5695  & 3697  & \multicolumn{1}{l|}{9392}  & 5726       & 5178       & 10904      \\
\multicolumn{1}{l|}{\textbf{Tweets}}  & 5739  & 5634  & \multicolumn{1}{l|}{11373} & 5813       & 5884       & 11697      \\
\multicolumn{1}{l|}{\textbf{Wiki}}    & 5690  & 5795  & \multicolumn{1}{l|}{11485} & 5862       & 5918       & 11780      \\ \hline
\multicolumn{1}{l|}{\textbf{Total}}   & 27484 & 24707 & \multicolumn{1}{l|}{52191} & 27989      & 27688      & 55677      \\ \hline
\end{tabular}
\caption{\label{tab:dataset_statistics_subtask_1} Number of samples per-domain, class, and language in Subtask 1}
\end{table*}



\begin{table*}[]
\centering
\begin{tabular}{l|rrlllll}
                 & \multicolumn{7}{c}{\textbf{Spanish}}            \\
                               & \multicolumn{1}{c}{\textbf{A}} & \multicolumn{1}{c}{\textbf{B}} & \textbf{C} & \textbf{D} & \textbf{E} & \textbf{F} & \textbf{$\Sigma$} \\ \hline
\textbf{Legal}   & 640  & 665  & 712  & 919  & 942  & 919  & 4797  \\
\textbf{News}    & 839  & 860  & 881  & 972  & 978  & 987  & 5517  \\
\textbf{Reviews} & 952  & 962  & 935  & 945  & 941  & 947  & 5682  \\
\textbf{Tweets}  & 967  & 965  & 965  & 928  & 930  & 964  & 5719  \\
\textbf{Wiki}    & 894  & 929  & 960  & 970  & 983  & 966  & 5702  \\ \hline
\textbf{Total}   & 4292 & 4381 & 4453 & 4734 & 4774 & 4783 & 27417 \\ \hline
                 & \multicolumn{7}{c}{\textbf{English}}            \\
\multicolumn{1}{c|}{\textbf{}} & \multicolumn{1}{c}{\textbf{A}} & \multicolumn{1}{c}{\textbf{B}} & \textbf{C} & \textbf{D} & \textbf{E} & \textbf{F} & \textbf{$\Sigma$} \\ \hline
\textbf{Legal}   & 809  & 779  & 832  & 890  & 887  & 927  & 5124  \\
\textbf{News}    & 747  & 854  & 906  & 983  & 984  & 984  & 5458  \\
\textbf{Reviews} & 944  & 946  & 939  & 977  & 974  & 972  & 5752  \\
\textbf{Tweets}  & 987  & 968  & 980  & 951  & 963  & 969  & 5818  \\
\textbf{Wiki}    & 962  & 976  & 982  & 993  & 993  & 963  & 5869  \\ \hline
\textbf{Total}   & 4449 & 4523 & 4639 & 4794 & 4801 & 4815 & 28021 \\ \hline
\end{tabular}
\caption{\label{tab:dataset_statistics_subtask_2} Number of samples per-domain, class, and language in Subtask 2}
\end{table*}


\subsection{Train and Test Splits}

\subsection{Human-assessment}

- Check the difficulty of the task with human evaluators.

- 5 humanos: 4 Españoles (español nativo) y 1 Italiano (italiano nativo) (los llamamos SP1...4 y IT1)

\begin{table}[h]
\begin{tabular}{l|lllll}
                 & \textbf{SP1} & \textbf{SP2} & \textbf{SP3} & \textbf{SP4} & \textbf{IT1} \\ \hline
\textbf{English} & C2           & C1           & C2           & B2           & C2           \\
\textbf{Spanish} & Nat          & Nat          & Nat          & Nat          & A1         
\end{tabular}
\caption{\label{tab:proficiency} Proficiency}
\end{table}


- 2 humanos (SP1 y SP4) están familiarizados con textos generados, han visto cientos de ejemplos de texto generado (han creado el corpus de la tarea y ajustado prompts para que el texto parezca más natural). Los otros 3 es la primera vez que se exponían a la tarea.

- La evaluación la hacemos con 20 muestras, 10 humanas y 10 generadas con BLOOM (3 de cada modelo, excepto para 7b1 que son 4). Evaluamos en 2 dominios (news y reviews) y en dos idiomas (inglés y español). Aquí está el COLAB por si quieres ver qué tan capaz eres de discriminar texto generado: %https://colab.research.google.com/drive/1_zgW3k3DEV9Iv-wraH-DTqjm24pfT6lx

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/human/es_human_performance.pdf}
  \caption{\label{fig:human_es}Human performance on a Spanish test subset.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/human/en_human_performance.pdf}
  \caption{\label{fig:human_en}Human performance on a English test subset.}
\end{figure}

Algunos resultados:

1) Los resultados promedios son prácticamente idénticos entre idiomas para los dos dominios. Además son muy cercanos al baseline aleatorio.

2) Los resultados distinguiendo humano/generado en news son entre 10 y 15 puntos peores que distinguiendo humano/generado en reviews -> para los humanos es más difícil distinguir noticias generadas de reales (si fuesen falsas sería un problema gordo).

3) Los resultados distinguiendo news no superan en casi ningún caso el baseline aleatorio. Detectando reviews sí.

4) Los resultados del anotador Italian 1 en Spanish son los más bajos con diferencia tanto en news como en reviews -> La proficiency del anotador parece importar para distinguir entre humano/generado.

5) A pesar de que los anotadores Spanish 1 y spanish 4 están muy familiarizados con texto generado (incluso son los únicos involucrados en la generación del corpus para AuTexTification), sus resultados son inferiores en promedio a los del resto de anotadores.

6) Los humanos no encontraron ningún patrón sistemático para detectar texto generado, especialmente en news. En reviews, algunos mencionaron que las reviews eran muy genéricas, describiendo con frases cortas muchos aspectos broad sobre los productos/hoteles/servicios. El texto humano, por contra, se especializaba más en resaltar/quejarse sobre pocos aspectos y más concretos.


\section{Systems and Results}

\subsection{Baselines}

Diferentes baselines por idioma. Consideramos classical feature-based machine-learning y pre-trained language models.

\subsection{System's Overview}
This section provides a rough categorization of the approaches presented to the shared task. For a more detailed explanation of each participant's system, we refer the reader to their publications.


\textbf{TALN-UPF}: Probabilistic token-level features:  Probability of the most likely token candidate in a position, Probability of the observed token in a position, and Entropy of probabilities of the token candidates in a position.
All of the above computed based on left-hand context by generative language models: 4 for English ("distilgpt2", "gpt2", "gpt2-medium", "gpt2-large") and 2 for Spanish ("PlanTL-GOB-ES/gpt2-base-bne", "PlanTL-GOB-ES/gpt2-large-bne"). Also use additional token-level features: Logarithm of the frequency of the word in Google Books corpus, Whether grammar errors are found in the word by LanguageTool. Also use Text-level features: Text representation (value at [CLS] token) from a fine-tuned language model ("roberta-base" for English, 'PlanTL-GOB-ES/roberta-base-bne' for Spanish). The token-level features are processed through a BiLSTM, returning a 128-dimensional representation, Obtaining the text-level features through a RoBERTa model, returning a 768-dimensional representation. These two vectors are projected using a dense layer to convert a (128+768) concatenated representation to a 2- (for subtask1) or 6-dimensional (for subtask2)  score, followed by softmax.

\textbf{Bucharest}: Convolutional Neural Network and Logistic Regression models trained with bag of words and hand-crafted features (counts of pronouns, misspellings, stopwords, etc.). Text preprocessing: remove punctuations and digits.


\textbf{KInIT-team-Macko}: For Subtask-1, Random Forest Classifier trained on token probabilities and entropy from Grover, RoBERTa OpenAI detector and GPT2- medium (finetuned on the subtask 1). For Subtask-2, ensemble of separately fine-tuned gpt2-medium, roberta-large-openai-detector, google/electra-large-discriminator, microsoft/mdeberta-v3-base, and distilbert-base-multilingual-cased text classifiers.


\textbf{andreipreda}: ensemble of multiple neural models based on different BERT models like BERT pre-trained on Tweets, Most Likely Transformations and Virtual Adversarial Training.


\textbf{LastMinute}: OPT-350 finetuned for text classification.

\textbf{Sinai}: DeBERTa models with a classification head on top of a linear combination of all the DeBERTa layers, stacked with start-of-sequence token embeddings from the layers of BERT-based models.

\textbf{university-of-sheffield}: GPT-2 for classification with additional features from Wikipedia fact checking probabilities (supports, refutes, not enough info), and native language identification (top 3 NLI language families from 15 language families trained in NLI component.).

\textbf{Linguistica-UCM}: text preprocessing: substitution of URL links,  username mentions, and hashtags por las etiquetas <URLURL>, <UsernameMention> and <HASHTAG>. LinearSVC trained with Tf-idf vector of character n-grams, token n-grams, POS tag n-grams, and punctuation symbols.

\textbf{blade-runner}: Neural network for classification with 3 inputs (late fusion): 51 linguistic features (lexical, syntactical, structural, and readability), embeddings from Twhin-BERT-base, and character embeddings.

\textbf{Stiftungsuni\_Hildesheim}: DeBERTaV2 finetuned with HugingFace AutoTrain, using a random subset of 3k samples.

\textbf{CIC-IPN-CsCog}: GPT-2 with a classification head.

\textbf{ANLP}: 1-layer feed-forward neural network with randomly initialized embeddings for Subtask 1. SVM model with bag-of-words. Classical preprocessing: remove stopwords, numbers, lowercase, and lemmatization.

\textbf{Drocks}: ensemble of transformers and at the final layer explored different traditional ml models like onevsrest, voting classifier, bagging, etc.

\textbf{BERT4EVER}: use dependency parsing to conduct contrastive learning.

\textbf{GLPSI}: RemBERT model finetuned on the task. Hyperparameter tuning with Bayesian search was used.

Text preprocessing techniques were not widely used by the participants: only three (bucharest, Linguistica-UCM, and ACM) (at the moment) reported its use. Classical preprocessing steps have been abandoned in sake of subword tokenizers.

\subsection{Subtask 1: Detection}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_es_scatter_precision_recall.pdf}
  \caption{\label{fig:subtask_1_es_scatter_precision_recall}Subtask 1, Precision-recall Spanish.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_en_scatter_precision_recall.pdf}
  \caption{\label{fig:subtask_1_en_scatter_precision_recall}Subtask 1, Precision-recall English.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_es_boxplot_f1_per_class.pdf}
  \caption{\label{fig:subtask_1_es_boxplot_f1_per_class}Subtask 1, F$_1$ per class Spanish.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_en_boxplot_f1_per_class.pdf}
  \caption{\label{fig:subtask_1_en_boxplot_f1_per_class}Subtask 1, F$_1$ per class English.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_es_errorbar_mf1.pdf}
  \caption{\label{fig:subtask_1_es_errorbar_mf1}Subtask 1, Macro-F1 Spanish.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_en_errorbar_mf1.pdf}
  \caption{\label{fig:subtask_1_en_errorbar_mf1}Subtask 1, Macro-F1 English.}
\end{figure}

\begin{table}[h]
\begin{tabular}{l|rr}
\textbf{True↓ Pred→} & \multicolumn{1}{l}{\textbf{Human}} & \multicolumn{1}{l}{\textbf{Generated}} \\ \hline
\textbf{Human}     & 3072                               & 5848                                   \\
\textbf{Generated} & 604                                & 10605                                 
\end{tabular}
\caption{\label{tab:median_conf_matrix_subtask_1_es}Subtask 1 Median confusion matrix (Spanish)}
\end{table}

\begin{table}[h]
\begin{tabular}{l|rr}
\textbf{True↓ Pred→} & \multicolumn{1}{l}{\textbf{Human}} & \multicolumn{1}{l}{\textbf{Generated}} \\ \hline
\textbf{Human}     & 3190                               & 7452                                   \\
\textbf{Generated} & 114                                & 11076                 
\end{tabular}
\caption{\label{tab:median_conf_matrix_subtask_1_en}Subtask 1 Median confusion matrix (English)}
\end{table}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_es_boxplot_mf1_domains.pdf}
  \caption{\label{fig:subtask_1_es_boxplot_mf1_domains}Subtask 1, Macro-F1 per domain Spanish.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_en_boxplot_mf1_domains.pdf}
  \caption{\label{fig:subtask_1_en_boxplot_mf1_domains}Subtask 1, Macro-F1 per domain English.}
\end{figure}
\jose{Curioso que en \ref{fig:subtask_1_en_boxplot_mf1_domains} y \ref{fig:subtask_1_es_boxplot_mf1_domains} pasa lo mismo que en la evaluación humana, son más difíciles de distinguir en News que en Reviews}
\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_1/subtask_1_boxplot_languages.pdf}
  \caption{\label{fig:f1_boxplot_languages_subtask_1}Subtask 1, Comparing Macro-F1 for English and Spanish.}
\end{figure}

\begin{table*}[h]
\centering
\setlength\tabcolsep{3pt}
\renewcommand{\arraystretch}{1.5}
\resizebox{\textwidth}{!}{
\begin{tabular}{l|rrrr}
\hline
\multicolumn{1}{c}{\textbf{Text}} &
  \multicolumn{1}{c}{\textbf{Domain}} &
  \multicolumn{1}{c}{\textbf{Label}} &
  \multicolumn{1}{c}{\textbf{\#Fails}} &
  \multicolumn{1}{c}{\textbf{\#Correct}} \\ \hline
\parbox[t]{7in}{Lo unico que la habitacion del segundo piso tenia humos y olia mal} &
  Reviews &
  Generated &
  44 &
  3 \\ \hline
\begin{tabular}[c]{@{}l@{}}\parbox[t]{7in}{La Comisión Europea (CE), que había amenazado con un procedimiento de infracción por ver falta de independencia en el proyecto normativo, vio en febrero con buenos ojos los cambios introducidos, pero la vicepresidenta de la CE, Neelie Kroes, advierte ahora de que algunas preocupaciones comunitarias en torno a la futura legislación no han sido abordadas y recalca que se adoptarán las medidas necesarias si los problemas persisten cuando entre en vigor.}\end{tabular} &
  News &
  Human &
  46 &
  1 \\ \hline
\begin{tabular}[c]{@{}l@{}}\parbox[t]{7in}{1. Nubank (Brasil): Nubank es una fintech brasileña que revolucionó el mercado financiero en Brasil al ofrecer una tarjeta de crédito sin anualidad. En 2018, Nubank superó los US\$1.000 millones de valoración y se convirtió en el primer unicornio brasileño. 2. Rappi (Colombia): Rappi es una startup colombiana de entrega de productos y servicios. La compañía fue fundada en 2015 y desde entonces ha crecido rápidamente. En 2018, Rappi}\end{tabular} &
  News &
  Generated &
  0 &
  47 \\ \hline
\parbox[t]{7in}{Peor imposible, con deciros q después de 30 min, nos fuimos sin comer} &
  Reviews &
  Human &
  2 &
  45 \\ \hline
\parbox[t]{7in}{you have to listen to him in the new mix..it shines like no other!!!!!} &
  Reviews &
  Generated &
  59 &
  12 \\ \hline
\begin{tabular}[c]{@{}l@{}}\parbox[t]{7in}{Police Scotland said her death was being treated as unexplained pending further inquiries. But officers said there was nothing to suggest her death was suspicious and they were not looking for anyone else. Ms Kocisova is understood to have lived and worked in the Stirling area for a number of years.}\end{tabular} &
  News &
  Human &
  71 &
  0 \\ \hline
\begin{tabular}[c]{@{}l@{}}\parbox[t]{7in}{This is very durable. This is very easy to assemble. This is easy to install. This is a very good product. This is a durable product. This is a good product. This is a product that will help you sleep better at night. This is a good product. This is a great product. This is a product that is easy to install. This is a great product.}\end{tabular} &
  Reviews &
  Generated &
  0 &
  71 \\ \hline
\begin{tabular}[c]{@{}l@{}}\parbox[t]{7in}{Certainly applies here. Chamber maid cleaner is held together by thin plastic strips that break easily. Never really scraped all the coffee of the bottom anyway. Grind size selector is just a gimmick, much easier just to grind until you get the grind size you desire by holding down a bottom and taking a peak. Take my advice and go with a simple model.}\end{tabular} &
  Reviews &
  Human &
  3 &
  68 \\ \hline
\end{tabular}}
\caption{\label{tab:subtask_1_examples}Subtask 1 Examples with largest number of fails and correct along all the systems.}
\end{table*}

\begin{table}[h]
\setlength\tabcolsep{4.5pt}
\begin{tabular}{lrrr}
\hline
\multicolumn{1}{c}{\textbf{Rank}} & \multicolumn{1}{c}{\textbf{Team}} & \multicolumn{1}{c}{\textbf{Run}} & \multicolumn{1}{c}{\textbf{MF$_1$}} \\ \hline
1  & TALN-UPF       & HB\_plus & \textbf{80.91} \\
2  & TALN-UPF       & HB       & 74.16 \\
3  & CIC-IPN-CsCog  & run2     & 74.13 \\
4  & LastMinute     & run2     & 73.59 \\
5  & Drocks         & run2     & 73.3  \\
23 & {\color{orange}Logistic Reg}   & {\color{orange}baseline} & 65.78 \\
36 & OD-21          & run3     & 59.49 \\
37 & {\color{orange}SB (Few-shot)}  & {\color{orange}baseline} & 59.44 \\
50 & swissnlp\_team & run2     & 57.2  \\
51 & {\color{orange}DeBERTa V3}     & {\color{orange}baseline} & 57.1  \\
68 & UMZ            & run1     & 50.18 \\
69 & {\color{orange}Random}         & {\color{orange}baseline} & 50    \\
73 & {\color{orange}SB (Zero-shot)} & {\color{orange}baseline} & 43.47 \\
76 & UAEMex         & run1     & 33.87 \\ \hline
\end{tabular}
\caption{\label{tab:subtask_1_ranking_en}Ranking Subtask 1 (English)}
\end{table}

\begin{table}[h]
\setlength\tabcolsep{5pt}
\begin{tabular}{lrrr}
\hline
\multicolumn{1}{c}{\textbf{Rank}} & \multicolumn{1}{c}{\textbf{Team}} & \multicolumn{1}{c}{\textbf{Run}} & \multicolumn{1}{c}{\textbf{MF$_1$}} \\ \hline
1  & TALN-UPF          & HB\_plus & \textbf{70.77} \\
2  & Ling\_UCM & run1     & 70.6  \\
3  & {\color{orange}RoBERTa-BNE}       & {\color{orange}baseline} & 68.52 \\
24 & turing\_testers   & run1     & 62.77 \\
25 & {\color{orange}Logistic Reg}      & {\color{orange}baseline} & 62.4  \\
38 & bucharest         & run2     & 56.49 \\
39 & {\color{orange}SB (Few-Shot)}     & {\color{orange}baseline} & 56.05 \\
45 & ANLP              & run1     & 51.38 \\
46 & {\color{orange}Random}            & {\color{orange}baseline} & 50    \\
49 & UAEMex            & run3     & 35.17 \\
50 & {\color{orange}SB (Zero-Shot)}    & {\color{orange}baseline} & 34.58 \\
52 & LKE\_BUAP         & run3     & 31.6  \\ \hline
\end{tabular}
\caption{\label{tab:subtask_1_ranking_es}Ranking Subtask 1 (Spanish)}
\end{table}


\subsection{Subtask 2: Attribution}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_2/subtask_2_es_boxplot_f1_per_class.pdf}
  \caption{\label{fig:subtask_2_es_boxplot_f1_per_class}Subtask 2, F$_1$ per class Spanish.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_2/subtask_2_en_boxplot_f1_per_class.pdf}
  \caption{\label{fig:subtask_2_en_boxplot_f1_per_class}Subtask 2, F$_1$ per class English.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_2/subtask_2_es_errorbar_mf1.pdf}
  \caption{\label{fig:subtask_2_es_errorbar_mf1}Subtask 2, Macro-F1 Spanish.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_2/subtask_2_en_errorbar_mf1.pdf}
  \caption{\label{fig:subtask_2_en_errorbar_mf1}Subtask 2, Macro-F1 English.}
\end{figure}

\begin{table}[h]
\begin{tabular}{l|rrrrrr}
\textbf{T↓ P→} & \multicolumn{1}{c}{\textbf{A}} & \multicolumn{1}{c}{\textbf{B}} & \multicolumn{1}{c}{\textbf{C}} & \multicolumn{1}{c}{\textbf{D}} & \multicolumn{1}{c}{\textbf{E}} & \multicolumn{1}{c}{\textbf{F}} \\ \hline
\textbf{A}         & 494                            & 255                            & 90                             & 6                              & 11                             & 11                             \\
\textbf{B}         & 104                            & 411                            & 292                            & 5                              & 16                             & 25                             \\
\textbf{C}         & 48                             & 254                            & 451                            & 9                              & 43                             & 37                             \\
\textbf{D}         & 5                              & 10                             & 31                             & 474                            & 352                            & 41                             \\
\textbf{E}         & 5                              & 16                             & 54                             & 259                            & 579                            & 84                             \\
\textbf{F}         & 3                              & 10                             & 26                             & 7                              & 63                             & 797                           
\end{tabular}
\caption{\label{tab:median_conf_matrix_subtask_2_es}Subtask 2 Median confusion matrix (Spanish)}
\end{table}

\begin{table}[h]
\begin{tabular}{l|rrrrrr}
\textbf{T↓ P→} & \multicolumn{1}{c}{\textbf{A}} & \multicolumn{1}{c}{\textbf{B}} & \multicolumn{1}{c}{\textbf{C}} & \multicolumn{1}{c}{\textbf{D}} & \multicolumn{1}{c}{\textbf{E}} & \multicolumn{1}{c}{\textbf{F}} \\ \hline
\textbf{A}         & 529                            & 248                            & 67                             & 6                              & 12                             & 9                              \\
\textbf{B}         & 90                             & 423                            & 280                            & 6                              & 16                             & 29                             \\
\textbf{C}         & 46                             & 250                            & 553                            & 18                             & 49                             & 46                             \\
\textbf{D}         & 6                              & 14                             & 62                             & 404                            & 334                            & 89                             \\
\textbf{E}         & 6                              & 11                             & 56                             & 337                            & 426                            & 118                            \\
\textbf{F}         & 2                              & 7                              & 31                             & 24                             & 72                             & 864                           
\end{tabular}
\caption{\label{tab:median_conf_matrix_subtask_2_en}Subtask 2 Median confusion matrix (English)}
\end{table}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_2/subtask_2_es_boxplot_mf1_domains.pdf}
  \caption{\label{fig:subtask_2_es_boxplot_mf1_domains}Subtask 2, Macro-F1 per domain Spanish.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_2/subtask_2_en_boxplot_mf1_domains.pdf}
  \caption{\label{fig:subtask_2_en_boxplot_mf1_domains}Subtask 2, Macro-F1 per domain English.}
\end{figure}

\begin{figure}[h]
  \centering
  \includegraphics[scale=0.47,clip]{figures/subtask_2/subtask_2_boxplot_languages.pdf}
  \caption{\label{fig:f1_boxplot_languages_subtask_2}Subtask 2, Comparing Macro-F1 for English and Spanish.}
\end{figure}

\begin{table}[h]
\setlength\tabcolsep{5pt}
\begin{tabular}{lrrr}
\hline
\multicolumn{1}{c}{\textbf{Rank}} & \multicolumn{1}{c}{\textbf{Team}} & \multicolumn{1}{c}{\textbf{Run}} & \multicolumn{1}{c}{\textbf{MF$_1$}} \\ \hline
1  & Drocks            & run3     & \textbf{62.5}  \\
2  & Drocks            & run1     & 61.29 \\
3  & Drocks            & run2     & 61.27 \\
4  & ViDa              & run1     & 60.99 \\
5  & {\color{orange}DeBERTa}          & {\color{orange}baseline} & 60.42 \\
32 & turquoise\_titans & run2     & 43.37 \\
33 & {\color{orange}Logistic Reg}      & {\color{orange}baseline} & 39.98 \\
34 & UAEMex            & run2     & 33.19 \\
35 & {\color{orange}SB (Few-shot)}     & {\color{orange}baseline} & 28.94 \\
36 & {\color{orange}Random}            & {\color{orange}baseline} & 16.66 \\
37 & {\color{orange}SB (Zero-shot)}    & {\color{orange}baseline} & 15.7  \\
38 & ANLP              & run1     & 14.61 \\ \hline
\end{tabular}
\caption{\label{tab:subtask_2_ranking_en}Ranking Subtask 2 (English)}
\end{table}

\begin{table}[h]
\setlength\tabcolsep{4.5pt}
\begin{tabular}{lrrr}
\hline
\multicolumn{1}{c}{\textbf{Rank}} & \multicolumn{1}{c}{\textbf{Team}} & \multicolumn{1}{c}{\textbf{Run}} & \multicolumn{1}{c}{\textbf{MF$_1$}} \\ \hline
1  & Drocks         & run2     & \textbf{65.37} \\
2  & Drocks         & run3     & 64.72 \\
3  & Drocks         & run1     & 64.17 \\
4  & TALN-UPF       & Hybrid   & 62.32 \\
5  & ELiRF-VRAIN    & run2     & 62.12 \\
8  & {\color{orange}RoBERTa-BNE}    & {\color{orange}baseline} & 61.34 \\
20 & iimasPLN       & run1     & 51.43 \\
21 & {\color{orange}Logistic Reg}   & {\color{orange}baseline} & 45.31 \\
24 & UAEMex         & run2     & 33.78 \\
25 & {\color{orange}SB (Few-shot)}  & {\color{orange}baseline} & 31.38 \\
27 & ANLP           & run1     & 17.93 \\
28 & {\color{orange}Random}         & {\color{orange}baseline} & 16.66 \\
29 & {\color{orange}SB (Zero-shot)} & {\color{orange}baseline} & 16.23 \\ \hline
\end{tabular}
\caption{\label{tab:subtask_2_ranking_es}Ranking Subtask 2 (Spanish)}
\end{table}


\section{Conclusions and Future Work}

\section*{Acknowledgements}

Los siguientes párrafos llevan una sangría en la primera línea de
0,5 cm. El resto del texto vendrá con fuente Times New Roman
tamaño 11 y justificado por ambos lados.


\bibliographystyle{fullname_esp}
\bibliography{EjemploARTsepln}


\end{document}

